Low Complex, Narrowband-Interference Robust Synchronization for NC-OFDM Cognitive Radio

This paper presents a new, low-complexity algorithm for time and frequency synchronization in a non-contiguous-orthogonal frequency division multiplexing (NC-OFDM) radio communication system in the presence of narrowband interference (NBI). This interference scenario is plausible for cognitive radio systems. The computational complexity of the proposed synchronization method is similar to the known Schmidl&Cox algorithm. The algorithm is partially blind, i.e., it does not require information on the NC-OFDM subcarriers used, nor on the center-frequency of the NBI. Moreover, it does not require filtering to remove the NBI. It performs best for the NBI of constant carrier frequency, but it also provides good results for the frequency-modulated interfering signal.

==> biography.txt <==
HANNA BOGUCKA (SM 2012)(hbogucka@et.put.poznan.pl) received the Ph.D. degree and the Doctor Habilitus degree in Telecommunications from Poznan University of Technology (PUT), Poznan, Poland in 1995 and 2006 respectively. Currently, she holds a position of a full professor and a Deputy-Dean for Research at the Faculty of Electronics and Telecommunications at PUT. Prof. Hanna Bogucka is involved in research in the area of wireless communications: cognitive radio and energy-efficient wireless systems and networks. She has been involved in the projects funded by the Polish National Science Centre, Ministry of Science and Higher Education, and in consulting for the Polish Telecomunication operator. She has been involved in multiple European 5th  7th Framework Programme and Horizon 2020 projects dealing with novel flexible and cognitive radio technologies. 
Prof. Bogucka is the author of over 150 papers, published in major IEEE journals and magazines, European journals and in the proceedings of international conferences. She is also the author of one book and a number of book chapters focusing on green communications and cognitive radio. 
She was the IEEE Communications Society Director of the EAME Region (Europe, Africa, Middle East) for 2014-2015 term and the IEEE Radio Communication Committee chair for 2015-2016 term.


PAWEL KRYSZKIEWICZ (Student Member 2012) (pkrysz@et.put.poznan.pl) received his M.Sc. degree (with honors) and Ph.D. degree (with honors) in telecommunications from PUT in 2010 and 2015. Since 2010 he has been employed under the Chair of Wireless Communications, PUT. Currently, he is an assistant. His research interests are in wireless communications, signal processing, and software defined radio. In particular, he is interested in multicarrier PHY layer design for 5G systems. He has been involved in projects funded by the Polish National Science Centre, European 7th Framework Programme and Horizon 2020 dealing with cognitive radio and 5G technologies. 

